Disentangling the Entangled Linkages of Relative Magnetic Helicity

Magnetic helicity, $H$, measures magnetic linkages in a volume. The early theoretical development of helicity focused on magnetically closed systems in $\mathcal{V}$ bounded by $\mathcal{S}$. For magnetically closed systems, $\mathcal{V}\in\mathbb{R}^3=\mathcal{V}+\mathcal{V}^*$, no magnetic flux threads the boundary, $\hat{\boldsymbol{n}}\cdot\boldsymbol{B}|_\mathcal{S}=0$. Berger and Field (1984) and Finn and Antonsen (1985) extended the definition of helicity to relative helicity, $\mathcal{H}$, for magnetically open systems where magnetic flux may thread the boundary. Berger (1999,2003) expressed this relative helicity as two gauge invariant terms that describe the self helicity of magnetic field that closes inside $\mathcal{V}$ and the mutual helicity between the magnetic field that threads the boundary $\mathcal{S}$ and the magnetic field that closes inside $\mathcal{V}$. The total magnetic field that permeates $\mathcal{V}$ entangles magnetic fields that are produced by current sources $\boldsymbol{J}$ in $\mathcal{V}$ with magnetic fields that are produced by current sources $\boldsymbol{J}^*$ in $\mathcal{V}^*$. Building on this fact, we extend Berger's expressions for relative magnetic helicity to eight gauge invariant quantities that simultaneously characterize both of these self and mutual helicities and attribute their origins to currents $\boldsymbol{J}$ in $\mathcal{V}$ and/or $\boldsymbol{J}^*$ in $\mathcal{V}^*$, thereby disentangling the domain of origin for these entangled linkages. We arrange these eight terms into novel expressions for internal and external helicity (self) and internal-external helicity (mutual) based on their domain of origin. The implications of these linkages for interpreting magnetic energy is discussed and new boundary observables are proposed for tracking the evolution of the field that threads the boundary.

==> cover.txt <==
Dear Editor,

We have made some minor changes in the manuscript based on feedback from our colleagues at the SPD meeting in August. A colleague pointed out that ``self helicity'' and ``mutual helicity'' have numerous and conflicting meanings in the literature. We though it important enough to modify our terminology and notation slightly to clarify how our work fits to the various frameworks for helicity.  We have detailed all of our changes below and added a PDF with the modified text and equations highlighted in Green called manuscript_modified.pdf


The most significant changes that we want to draw your attention to are:

[1] Added `Magnetic' to the title.

[2] Added Berger 1999 wherever we had referenced Berger 2003 (we found an
earlier reference, e.g., to his decomposition).

[3] Generalized equations in section 5 for R^3 (detailed
below)

[4] Added a paragraph to the conclusions highlighting other approaches to this
problem.

[5] Changed notation to closed-closed H_cl^cl for what we had termed the
``self helicity'' and open-closed H_cl^o for what we had termed the ``mutual
helicity'' (highlighted as green symbols in manuscript_modified.pdf)

Changes:

    lines 13-14: added sentence to abstract introducing novel definitions of internal/external self and internal-external mutual helicity

      line 31: change/add ``magnetically closed''

lines   42-44: defined closed-closed helicity and open-closed helicity

lines   44-48: notes the variety of terminology and justifying our
terminology
       
      line 49: changed wording to emphasize transport

lines 100-102: changed terminology and emphasized new results

lines 110-111: defined c as the speed of light

lines 362-365: added sentence about linear force-free fields and 5 references

lines 367-368: defined closed-closed H^cl_cl and open-closed H^o_cl

     line 368: added "open" in front of magnetic field

lines 373-375: Added mention of Pariat's notation for "current carrying" and
     "mutual" helicity

lines 389-390: defined helicity of a potential field 

lines 397-398: added sentence highlighting the new definition of self and mutual
               helicity

     line 401: added ``Internal'' and ``in V'' in subsection
     
     line 402: added ``internal''

     line 405-406: Eq.~(25a-25b) emphasized x in R^3
     
     line 424: added ``internal''
     
     line 427: added ``In the Berger (1999,2003) paradigm''

lines 428-429: defined close-close and open-close helicities

lines 431-432: added sentence about the total internal relative helicity and
its relationship to "self" helicity

     line 434: added ``External'' and ``in V'' in subsection

     line 435: added ``external''

lines 438-439: Eq.~(29a-29b) emphasized x in R^3
     
line 462: added right-most expression

 line 463-465: modified existing sentence and added a clarifying one

     line 469: emphasized x in R^3
     
     line 473: emphasized x in R^3

lines 474-475: Elevated description of the delta function to Eq~(38)

line  476-480: Generalized Eq~(40) to R^3 and this required added Eq~(40)
which mirrors~(6b)

     line 486: Generalized Eq~(44) to R^3

lines 490-492: Generalized Eq~(46a) to R^3

line      493: caught missing minus sign in overbrace

     line 494: added Div(J*)=0
     
     line 501: added explicit equation for closed field

lines 506-507: generalized (47a) to R^3 and added Div(J)=0

lines 512-514: Changed referenced equations to (46a) and (47a) and generalized
(48a) to R^3

lines 516-517: Generalized (48b) to R^3 and added (48c) for clarity

line      534: Modified sentence to mirror line 424

     line 536: Added ``In the Berger (1999,2003) paradigm''

 line 537-538: added closed-closed and open-closed

lines 540-541: Added sentence about total external relative helicity

     line 543: Added ``Internal J and External J*'' to subsection

     line 544: Added "relative"

     line 550: Offset discussion with a section

lines 555-557: Clarified connection with Berger 1999 paradigm and his
definition of self and mutual helicity
     
lines 560-562: Clarified our paradigm and new definitions of self and mutual
helicity

lines 563-564: Added Over/under braces for clarity

lines 565-569: Reversed the order of these two sentences

     line 571: moved ``As described above''

     line 660: added ``primarily'' qualifier

lines 688-689: mentioned ``changes in angle'' added ``the former''

lines 728-748: New paragraph discussing connection with other work. This
               required rearranging an existing paragraph in lines 718-728
               which now also highlights the new definitions of self and
               mutual helicity.




==> notes.txt <==
[1] Mention minimum energy state in Woltjer section [Done]
[2] Mention physical interpretation of the Woltjer BC's in the appendix
[3] Energy of V in V*
[4] revisit [[A]]=0

